A Precise Measurement of the Fermi-LAT Galactic Center Excess Morphology and Spectrum

We present a new Fermi-LAT analysis of the Galactic-center excess (GCE) designed to substantially reduce the dominant systematic uncertainties associated with interstellar-emission and source modeling in the inner Galaxy. Using an optimized multi-step fitting procedure together with an iterative source-finding pipeline, we achieve a markedly improved agreement between data and model, reducing fractional residuals to $\lesssim 10\%$ over a $40^\circ\times 40^\circ$ region centered on the Galactic center. We analyze a suite of GALPROP-based interstellar-emission models (IEMs) and complementary analysis variants (Galactic-plane masking, fits restricted to $1$-$10$ GeV, and weighted-likelihood fits) to quantify robustness. The reconstructed surface-brightness profile is strongly centrally concentrated and is well described by an approximately spherical generalized Navarro-Frenk-White morphology with inner slope $\gamma \simeq 1.15$. Bulge-tracing templates (nuclear bulge plus boxy bulge) fail to reproduce the full radial morphology, most notably for line-of-sight angles around $\theta\simeq 1^\circ$-$2^\circ$ and at $\theta \gtrsim 8^\circ$, whereas the DM-motivated component provides a good description over the full angular range. Moreover, the DM component remains highly significant across all IEMs and analysis choices, including fits that simultaneously include the bulge templates. We also provide an updated measurement of the GCE spectrum from $0.5$ to $1000$ GeV, confirming a peak at a few GeV and setting stringent constraints above tens of GeV, where we obtain only upper limits at the level $E^2\Phi \lesssim 10^{-8}$ GeV cm$^{-2}$ s$^{-1}$ sr$^{-1}$. These results deliver a sharpened and systematically controlled characterization of the GCE morphology and spectrum, enabling more incisive tests of astrophysical and dark-matter interpretations.

==> GCE_flux_data.txt <==
###########################
Results for the GCE spectrum derived in https://arxiv.org/abs/2605.22913 .
In order to obtain the SED flux in figure 4 you have to do
dnde*1e-3/solidangle, where solidangle is defined below for each analysis setup. 
In this way the units are [GeV/cm^2/s/sr]
When using these results cite the aforementioned paper.
###########################

###### 40x40deg^2 ROI, 0.5-1000 GeV energy range, standard analysis.#######
###### where solidangle=0.4775494185 sr.

eref[MeV] emin[MeV] emax[MeV] dnde[MeV/cm^2/s] dnde_err[MeV/cm^2/s] dnde_UL[MeV/cm^2/s] lower band[MeV/cm^2/s] upper band[MeV/cm^2/s] 
594.607  500.000  707.115  3.860e-04  9.036e-06  0.000e+00  1.688e-04  4.877e-04
840.901  707.115  1000.000  5.083e-04  9.707e-06  0.000e+00  2.751e-04  5.664e-04
1154.782  1000.000  1333.521  6.639e-04  1.135e-05  0.000e+00  3.852e-04  6.962e-04
1539.927  1333.521  1778.279  6.765e-04  1.201e-05  0.000e+00  3.797e-04  6.973e-04
2053.525  1778.279  2371.374  6.599e-04  1.280e-05  0.000e+00  3.686e-04  6.786e-04
2738.420  2371.374  3162.278  6.060e-04  1.369e-05  0.000e+00  3.596e-04  6.280e-04
3651.741  3162.278  4216.965  5.527e-04  1.468e-05  0.000e+00  3.593e-04  5.872e-04
4869.675  4216.965  5623.413  3.774e-04  1.520e-05  0.000e+00  2.339e-04  4.325e-04
6493.816  5623.413  7498.942  2.260e-04  1.546e-05  0.000e+00  1.293e-04  2.878e-04
8659.643  7498.942  10000.000  1.368e-04  1.567e-05  0.000e+00  3.898e-05  1.971e-04
11547.820  10000.000  13335.214  5.578e-05  1.582e-05  0.000e+00  0.000e+00  1.132e-04
15399.265  13335.214  17782.794  -1.000e+00  0.000e+00  3.762e-05  0.000e+00  5.949e-05
20535.250  17782.794  23713.737  -1.000e+00  0.000e+00  1.030e-05  0.000e+00  3.330e-05
27384.196  23713.737  31622.777  -1.000e+00  0.000e+00  1.215e-05  0.000e+00  2.692e-05
36517.413  31622.777  42169.650  -1.000e+00  0.000e+00  6.131e-06  0.000e+00  1.188e-05
48696.753  42169.650  56234.132  -1.000e+00  0.000e+00  6.142e-06  0.000e+00  1.728e-05
64938.163  56234.132  74989.421  -1.000e+00  0.000e+00  7.249e-06  0.000e+00  2.913e-05
86596.432  74989.421  100000.000  -1.000e+00  0.000e+00  5.706e-06  0.000e+00  2.345e-05
115478.198  100000.000  133352.143  -1.000e+00  0.000e+00  1.031e-05  0.000e+00  4.586e-05
153992.653  133352.143  177827.941  -1.000e+00  0.000e+00  1.215e-05  0.000e+00  4.361e-05
205352.503  177827.941  237137.371  -1.000e+00  0.000e+00  2.127e-05  0.000e+00  1.038e-04
273841.963  237137.371  316227.766  -1.000e+00  0.000e+00  2.154e-05  0.000e+00  8.838e-05
365174.127  316227.766  421696.503  -1.000e+00  0.000e+00  2.520e-05  0.000e+00  1.349e-04
486967.525  421696.503  562341.325  -1.000e+00  0.000e+00  9.865e-06  0.000e+00  2.013e-05
649381.632  562341.325  749894.209  -1.000e+00  0.000e+00  7.249e-06  0.000e+00  7.249e-06
865964.323  749894.209  1000000.000  -1.000e+00  0.000e+00  1.026e-05  0.000e+00  1.026e-05


###### 40x40deg^2 ROI, 0.5-1000 GeV energy range, weighted likelihood analysis#######
###### where solidangle=0.4775494185 sr.

eref[MeV] emin[MeV] emax[MeV] dnde[MeV/cm^2/s] dnde_err[MeV/cm^2/s] dnde_UL[MeV/cm^2/s] lower band[MeV/cm^2/s] upper band[MeV/cm^2/s] 
594.607  500.000  707.115  3.404e-04  2.092e-05  0.000e+00  1.479e-04  4.166e-04
840.901  707.115  1000.000  4.466e-04  1.548e-05  0.000e+00  2.826e-04  5.347e-04
1154.782  1000.000  1333.521  6.005e-04  8.015e-06  0.000e+00  4.900e-04  7.129e-04
1539.927  1333.521  1778.279  5.865e-04  1.479e-05  0.000e+00  4.213e-04  7.066e-04
2053.525  1778.279  2371.374  5.582e-04  1.319e-05  0.000e+00  4.220e-04  7.122e-04
2738.420  2371.374  3162.278  5.106e-04  1.237e-05  0.000e+00  4.106e-04  6.975e-04
3651.741  3162.278  4216.965  4.646e-04  1.219e-05  0.000e+00  4.013e-04  6.623e-04
4869.675  4216.965  5623.413  3.320e-04  1.186e-05  0.000e+00  2.639e-04  4.831e-04
6493.816  5623.413  7498.942  2.213e-04  1.162e-05  0.000e+00  1.457e-04  3.226e-04
8659.643  7498.942  10000.000  1.541e-04  1.172e-05  0.000e+00  5.387e-05  2.204e-04
11547.820  10000.000  13335.214  8.793e-05  1.162e-05  0.000e+00  0.000e+00  1.433e-04
15399.265  13335.214  17782.794  5.875e-05  1.166e-05  0.000e+00  0.000e+00  9.035e-05
20535.250  17782.794  23713.737  2.783e-05  1.146e-05  0.000e+00  0.000e+00  3.347e-05
27384.196  23713.737  31622.777  2.627e-05  1.226e-05  0.000e+00  0.000e+00  2.876e-05
36517.413  31622.777  42169.650  -1.000e+00  0.000e+00  1.502e-05  0.000e+00  1.502e-05
48696.753  42169.650  56234.132  -1.000e+00  0.000e+00  2.454e-05  0.000e+00  2.454e-05
64938.163  56234.132  74989.421  -1.000e+00  0.000e+00  2.312e-05  0.000e+00  4.858e-05
86596.432  74989.421  100000.000  -1.000e+00  0.000e+00  7.908e-06  0.000e+00  4.326e-05
115478.198  100000.000  133352.143  -1.000e+00  0.000e+00  2.116e-05  0.000e+00  4.053e-05
153992.653  133352.143  177827.941  -1.000e+00  0.000e+00  1.616e-05  0.000e+00  5.273e-05
205352.503  177827.941  237137.371  -1.000e+00  0.000e+00  3.436e-05  0.000e+00  1.112e-04
273841.963  237137.371  316227.766  -1.000e+00  0.000e+00  3.450e-05  0.000e+00  9.418e-05
365174.127  316227.766  421696.503  -1.000e+00  0.000e+00  2.745e-05  0.000e+00  1.433e-04
486967.525  421696.503  562341.325  -1.000e+00  0.000e+00  9.037e-06  0.000e+00  2.009e-05
649381.632  562341.325  749894.209  -1.000e+00  0.000e+00  6.719e-06  0.000e+00  7.249e-06
865964.323  749894.209  1000000.000  -1.000e+00  0.000e+00  9.508e-06  0.000e+00  1.026e-05


###### 40x40deg^2 ROI, 0.5-1000 GeV energy range, disk masc#######
###### where solidangle=0.4288206 sr.

eref[MeV] emin[MeV] emax[MeV] dnde[MeV/cm^2/s] dnde_err[MeV/cm^2/s] dnde_UL[MeV/cm^2/s] lower band[MeV/cm^2/s] upper band[MeV/cm^2/s] 
594.607  500.000  707.115  4.037e-04  1.230e-05  0.000e+00  2.016e-04  5.326e-04
840.901  707.115  1000.000  5.256e-04  1.379e-05  0.000e+00  3.463e-04  6.213e-04
1154.782  1000.000  1333.521  6.692e-04  8.076e-06  0.000e+00  5.151e-04  7.732e-04
1539.927  1333.521  1778.279  6.521e-04  1.792e-05  0.000e+00  4.768e-04  6.969e-04
2053.525  1778.279  2371.374  5.990e-04  1.937e-05  0.000e+00  4.175e-04  6.702e-04
2738.420  2371.374  3162.278  5.168e-04  2.104e-05  0.000e+00  3.507e-04  6.288e-04
3651.741  3162.278  4216.965  4.785e-04  2.267e-05  0.000e+00  2.948e-04  5.977e-04
4869.675  4216.965  5623.413  3.080e-04  2.386e-05  0.000e+00  1.468e-04  4.283e-04
6493.816  5623.413  7498.942  1.298e-04  2.470e-05  0.000e+00  0.000e+00  2.765e-04
8659.643  7498.942  10000.000  5.860e-05  2.537e-05  0.000e+00  0.000e+00  2.663e-04
11547.820  10000.000  13335.214  -1.000e+00  0.000e+00  3.830e-05  0.000e+00  1.665e-04
15399.265  13335.214  17782.794  -1.000e+00  0.000e+00  1.365e-05  0.000e+00  1.225e-04
20535.250  17782.794  23713.737  -1.000e+00  0.000e+00  1.011e-05  0.000e+00  8.712e-05
27384.196  23713.737  31622.777  -1.000e+00  0.000e+00  1.064e-05  0.000e+00  9.456e-05
36517.413  31622.777  42169.650  -1.000e+00  0.000e+00  8.427e-06  0.000e+00  8.714e-05
48696.753  42169.650  56234.132  -1.000e+00  0.000e+00  6.098e-06  0.000e+00  4.030e-05
64938.163  56234.132  74989.421  -1.000e+00  0.000e+00  7.051e-06  0.000e+00  5.603e-05
86596.432  74989.421  100000.000  -1.000e+00  0.000e+00  9.219e-06  0.000e+00  7.741e-05
115478.198  100000.000  133352.143  -1.000e+00  0.000e+00  1.267e-05  0.000e+00  4.643e-05
153992.653  133352.143  177827.941  -1.000e+00  0.000e+00  2.547e-05  0.000e+00  9.537e-05
205352.503  177827.941  237137.371  -1.000e+00  0.000e+00  3.811e-05  0.000e+00  1.344e-04
273841.963  237137.371  316227.766  -1.000e+00  0.000e+00  2.182e-05  0.000e+00  5.311e-05
365174.127  316227.766  421696.503  -1.000e+00  0.000e+00  3.726e-05  0.000e+00  1.791e-04
486967.525  421696.503  562341.325  -1.000e+00  0.000e+00  2.479e-05  0.000e+00  1.039e-04
649381.632  562341.325  749894.209  -1.000e+00  0.000e+00  1.230e-05  0.000e+00  1.230e-05
865964.323  749894.209  1000000.000  -1.000e+00  0.000e+00  9.508e-06  0.000e+00  9.873e-06

==> GCE_surfacebrightness_data.txt <==
###########################
Results for the GCE surface brightness derived in https://arxiv.org/abs/2605.22913 .
The surface brightness is in units of MeV/cm^2/s/sr and should be compared to figure 2 and 9.
When using these results cite the aforementioned paper.
###########################

###### 40x40deg^2 ROI, 1-10 GeV energy range, standard analysis.#######

0.200  3.708e-01  4.140e-03  2.132e-01  4.225e-01
0.600  7.254e-02  1.318e-03  6.348e-02  1.070e-01
1.000  6.203e-02  8.735e-04  4.820e-02  7.091e-02
1.400  3.070e-02  5.580e-04  2.560e-02  3.860e-02
1.800  1.892e-02  4.146e-04  1.649e-02  2.503e-02
2.200  1.929e-02  3.315e-04  1.766e-02  2.295e-02
2.700  1.420e-02  2.348e-04  1.220e-02  1.629e-02
3.300  1.037e-02  1.806e-04  8.528e-03  1.183e-02
3.900  8.397e-03  1.457e-04  6.141e-03  9.545e-03
4.500  7.419e-03  1.261e-04  4.909e-03  7.545e-03
5.200  6.319e-03  2.358e-04  4.089e-03  6.554e-03
6.000  3.235e-03  2.096e-04  1.935e-03  3.726e-03
6.800  2.939e-03  1.772e-04  1.643e-03  3.116e-03
7.600  2.018e-03  1.725e-04  1.687e-03  2.643e-03
8.400  1.540e-03  1.250e-04  1.116e-03  2.000e-03
9.200  1.392e-03  1.135e-04  1.279e-03  1.957e-03
10.000  1.150e-03  9.938e-05  7.244e-04  1.790e-03
10.900  1.110e-03  8.237e-05  8.620e-04  1.506e-03
11.900  9.526e-04  7.124e-05  6.741e-04  1.355e-03
12.900  8.811e-04  6.846e-05  6.188e-04  1.186e-03
13.900  6.487e-04  6.605e-05  4.950e-04  9.911e-04
14.900  8.231e-04  7.391e-05  4.790e-04  1.069e-03
15.900  7.007e-04  5.948e-05  4.055e-04  9.274e-04
16.900  3.633e-04  5.389e-05  3.017e-04  7.083e-04
17.900  3.204e-04  4.711e-05  2.733e-04  7.472e-04
18.900  4.482e-04  5.312e-05  3.910e-04  7.065e-04
19.900  3.834e-04  5.002e-05  3.057e-04  7.227e-04
20.900  3.479e-04  4.824e-05  2.750e-04  5.272e-04


###### 40x40deg^2 ROI, 0.5-1000 GeV energy range, standard analysis.#######

0.200  5.619e-01  2.916e-02  3.736e-01  6.156e-01
0.600  9.892e-02  8.749e-03  6.447e-02  1.849e-01
1.000  8.436e-02  4.699e-03  3.588e-02  9.449e-02
1.400  4.904e-02  2.970e-03  2.298e-02  5.201e-02
1.800  1.875e-02  1.843e-03  1.690e-02  3.255e-02
2.200  3.044e-02  1.750e-03  1.208e-02  3.219e-02
2.700  1.708e-02  8.966e-04  1.371e-02  2.149e-02
3.300  1.084e-02  6.770e-04  8.407e-03  1.423e-02
3.900  1.048e-02  6.129e-04  8.465e-03  1.273e-02
4.500  9.040e-03  4.969e-04  4.275e-03  9.737e-03
5.200  6.307e-03  3.103e-04  3.712e-03  8.041e-03
6.000  3.438e-03  2.832e-04  2.186e-03  4.816e-03
6.800  2.821e-03  6.073e-04  2.091e-03  4.633e-03
7.600  2.088e-03  1.724e-04  1.916e-03  4.642e-03
8.400  1.627e-03  1.484e-04  1.478e-03  2.997e-03
9.200  1.479e-03  1.361e-04  1.194e-03  2.516e-03
10.000  1.464e-03  1.241e-04  1.240e-03  2.562e-03
10.900  9.910e-04  9.746e-05  8.719e-04  1.836e-03
11.900  1.093e-03  8.606e-05  9.043e-04  2.223e-03
12.900  8.851e-04  8.431e-05  6.962e-04  1.645e-03
13.900  6.575e-04  7.858e-05  5.789e-04  1.381e-03
14.900  8.476e-04  8.352e-05  5.699e-04  1.572e-03
15.900  7.932e-04  7.569e-05  6.184e-04  1.296e-03
16.900  4.065e-04  7.789e-05  2.225e-04  1.108e-03
17.900  8.385e-04  5.877e-05  2.673e-04  8.972e-04
18.900  4.859e-04  6.818e-05  4.177e-04  1.022e-03
19.900  6.432e-04  5.723e-05  3.851e-04  1.443e-03
20.900  4.519e-04  5.611e-05  1.139e-04  8.512e-04


###### 40x40deg^2 ROI, 0.5-1000 GeV energy range, weighted likelihood analysis#######

0.200  6.075e-01  3.452e-02  3.328e-01  6.420e-01
0.600  1.538e-01  8.384e-03  7.984e-02  1.832e-01
1.000  7.732e-02  5.204e-03  4.146e-02  8.906e-02
1.400  4.901e-02  3.093e-03  3.410e-02  5.974e-02
1.800  2.709e-02  2.292e-03  2.230e-02  3.495e-02
2.200  2.468e-02  1.911e-03  1.827e-02  3.149e-02
2.700  1.853e-02  1.035e-03  1.634e-02  2.562e-02
3.300  1.265e-02  7.232e-04  1.038e-02  1.597e-02
3.900  1.082e-02  6.619e-04  8.080e-03  1.305e-02
4.500  9.868e-03  5.466e-04  6.248e-03  1.068e-02
5.200  6.790e-03  3.118e-04  3.583e-03  8.174e-03
6.000  3.833e-03  3.731e-04  3.219e-03  5.231e-03
6.800  3.149e-03  4.069e-04  1.742e-03  4.678e-03
7.600  2.567e-03  1.960e-04  1.703e-03  4.252e-03
8.400  1.745e-03  1.741e-04  1.571e-03  3.036e-03
9.200  1.648e-03  1.544e-04  1.494e-03  3.038e-03
10.000  1.531e-03  1.412e-04  1.316e-03  2.528e-03
10.900  1.078e-03  1.085e-04  9.150e-04  1.896e-03
11.900  1.165e-03  9.592e-05  8.428e-04  2.616e-03
12.900  9.411e-04  9.231e-05  6.824e-04  1.585e-03
13.900  7.133e-04  8.704e-05  5.154e-04  1.405e-03
14.900  1.100e-03  8.143e-05  4.612e-04  2.286e-03
15.900  8.245e-04  8.192e-05  4.344e-04  1.218e-03
16.900  3.498e-04  7.971e-05  2.701e-04  9.512e-04
17.900  7.747e-04  6.803e-05  2.008e-04  8.427e-04
18.900  5.045e-04  6.987e-05  3.457e-04  9.873e-04
19.900  6.274e-04  6.443e-05  4.464e-04  1.059e-03
20.900  5.151e-04  6.357e-05  2.124e-04  8.402e-04


###### 40x40deg^2 ROI, 0.5-1000 GeV energy range, disk masc#######

0.200  4.567e-01  7.067e-03  6.536e-02  1.267e+01
0.600  1.151e-01  4.846e-03  -2.593e+00  3.673e+00
1.000  1.331e-01  4.739e-02  -2.462e-01  1.144e+00
1.400  8.083e-01  5.456e-01  -4.659e-02  1.354e+00
1.800  1.740e-02  2.484e-03  1.321e-02  3.152e-02
2.200  3.535e-02  1.701e-03  3.237e-02  4.284e-02
2.700  1.757e-02  6.340e-04  1.650e-02  2.048e-02
3.300  1.535e-02  4.280e-04  1.300e-02  1.750e-02
3.900  1.215e-02  3.374e-04  9.224e-03  1.293e-02
4.500  1.109e-02  3.310e-04  8.360e-03  1.183e-02
5.200  8.040e-03  3.283e-04  4.075e-03  8.886e-03
6.000  4.416e-03  2.966e-04  3.185e-03  5.481e-03
6.800  3.769e-03  2.245e-04  2.715e-03  4.332e-03
7.600  3.295e-03  2.898e-04  2.389e-03  4.802e-03
8.400  2.332e-03  2.332e-04  1.578e-03  3.231e-03
9.200  2.100e-03  1.695e-04  1.414e-03  2.913e-03
10.000  1.635e-03  4.689e-04  1.166e-03  2.880e-03
10.900  1.284e-03  1.018e-04  1.062e-03  1.996e-03
11.900  1.166e-03  1.764e-04  9.898e-04  2.171e-03
12.900  1.101e-03  8.504e-05  1.016e-03  1.726e-03
13.900  8.131e-04  7.820e-05  7.349e-04  1.588e-03
14.900  1.074e-03  1.429e-04  4.784e-04  2.594e-03
15.900  9.806e-04  7.539e-05  9.052e-04  1.808e-03
16.900  4.834e-04  7.554e-05  4.079e-04  1.394e-03
17.900  7.328e-04  6.471e-05  2.619e-04  7.975e-04
18.900  4.769e-04  6.469e-05  2.058e-04  1.007e-03
19.900  5.835e-04  5.795e-05  2.126e-04  1.020e-03
20.900  5.043e-04  5.705e-05  1.118e-04  7.761e-04
